Accelerated Distance Computation with Encoding Tree for High Dimensional Data

We propose a novel distance to calculate distance between high dimensional vector pairs, utilizing vector quantization generated encodings. Vector quantization based methods are successful in handling large scale high dimensional data. These methods compress vectors into short encodings, and allow efficient distance computation between an uncompressed vector and compressed dataset without decompressing explicitly. However for large datasets, these distance computing methods perform excessive computations. We avoid excessive computations by storing the encodings on an Encoding Tree(E-Tree), interestingly the memory consumption is also lowered. We also propose Encoding Forest(E-Forest) to further lower the computation cost. E-Tree and E-Forest is compatible with various existing quantization-based methods. We show by experiments our methods speed-up distance computing for high dimensional data drastically, and various existing algorithms can benefit from our methods.

==> data/encode_err-L.txt <==
0.643271
0.632068
0.626751
0.624087
0.621487
0.620031
0.618385
0.617416
0.616688
0.616259
0.615784
0.615428
0.615060
0.614812
0.614624
0.614423
0.614307
0.614170
0.614121
0.613964
0.613828
0.613730
0.613662
0.613592
0.613476
0.613424
0.613278
0.613243
0.613219
0.613154
0.613106
0.613035

==> figures/performance_time-precision.txt <==
ADC, Hashing-Lookup, LOPQ, AQ, IVFADC

==> intoduction.txt <==
The rapid development of the Internet in the recent years is brining explosive growth of information online. Researchers have been developing methods utilizing such huge amount of data for machine learning, information retrieval, computer vision, etc. Because the majority of large-scale datasets consists of high-dimensional data, there is an increasing requirement for efficient basic operations like evaluating distance and computing scalar product.

Product Quantization\cite is a typical method for high-dimensional data basic operations. It first lossy compress a dataset, then it is able to evaluate distances or scalar product between compressed and uncompressed vectors without explicit decompression. Given a $d$-dimensional dataset, Product quantization compress a dataset by first splitting the vector dimensions into $M$ groups. Then quantize each dimension group seperately to generate $M$ codebooks containing $K$ codewords(each codeword has $d/M$ dimensions). Finally we pick one codeword form each codebook to encode an input vector. The compressed vector has $M$ parts, each part occupies $\log_2 K$-bits. An encoded vector is approximated(decompressed) by the concatenation of $M$ codewords encoded to.

The computation of scalar product or distances between $N$ number of PQ compressed vectors and an uncompressed vector $\mathbf{x}$ can be efficiently computed in $O(MN)$ time instead of $O(dN)$ by brute force computing(Introduced as Asymmetric Distance Computing, ADC, in \cite). We first compute the distance between $\mathbf{x}$ and all codewords in all codebooks(only in the corresponding dimensions), then we simply sum up to obtain the approximate distance. A direct application is Approximat Nearest Neighbor search, where PQ achieves favourable memory/speed-accuracy tradeoff against several competitive methods including Hashing based schemes and Tree based schemes. Researchers also developed various similar quantization methods motivated by Product Quantization. e.g. Tree Quantization, Composite Quantization, Cartesian K-means, Additive Quantization, etc, to generate short encodings for a given dataset and lower the quantization error under the same memory consumption. 

\textbf{The problem}: 
Though ADC is efficient compared to brute-force distance computation, it still does excessive computations. Existing vector quantization methods simply store the encodings sequentially in the memory, and exhaustively perform ADC to compute the approximate distance. However in any quantized dataset, many encodings share the same prefixes. These prefixes are repeatly computed with ADC, they also take up excessive memory. 

\textbf{Our contribution}:
In this paper we aim to lower the memory consumption and speedup the distance computation for encodings generated with vector quantization methods, by using a tree structure to store the encodings. 

In this paper, we show that storing the encodings on a tree can boost the speed of distance computation, along with less memory consumption. This is done by generating a $M$-layer tree: on $m$-th layer, each node represents a $m$-length prefix(the ancestors of a node are nodes representing its prefixes). Thus each path corresponds to an encoding of the quantized dataset. We name it Encoding Tree(E-Tree) as it stores. Distance computation is performed layer by layer computing the "partial" distance between an input vector and a node. The computation is very efficient because the prefixes are stored for its children to avoid excessive computation. The total computation takes $O(N')$ time, where $N'$ refers to total number of nodes in the tree. Interestingly, reducing the number of nodes on the tree also speed up the distance computation for E-Tree.

To reduce the number of nodes, we propose the two following methods: 
1. One can generate an Encoding Forest(E-Forest): For different part of the encoding, generate an E-Tree. For example, split $M=8$ encodings into two $M=4$ encodings, and generate two 4-layer E-Trees.
2. Reordering the codebooks(encoding parts) according to their mutual information also lead to lower number of nodes.
The above methods further reduce the memory consumption and speed up the computations. 

As a method for fast distance computation, E-Forest is compatible with various existing quantization methods including ....  While we also found codebooks learned with Additive Quantization and Improved Residual Vector Quantization is especially benificial from our methods. E-Forest achieves a maximum 4x speedup compared to the naive ADC, and accelerate various related algorithms significantly, e.g. Locally Optimized Product Quantization by 123x, Inverted Multi-Index by 456x, and IVFADC by 789x.

The rest of this paper is organized as follows: 



